Semi-Lagrangian lattice Boltzmann method for compressible flows

This work thoroughly investigates a semi-Lagrangian lattice Boltzmann (SLLBM) solver for compressible flows. In contrast to other LBM for compressible flows, the vertices are organized in cells, and interpolation polynomials up to fourth order are used to attain the off-vertex distribution function values. Differing from the recently introduced Particles on Demand (PoD) method, the method operates in a static, non-moving reference frame. Yet the SLLBM in the present formulation grants supersonic flows and exhibits a high degree of Galilean invariance. The SLLBM solver allows for an independent time step size due to the integration along characteristics and for the use of unusual velocity sets, like the D2Q25, which is constructed by the roots of the fifth-order Hermite polynomial. The properties of the present model are shown in diverse example simulations of a two-dimensional Taylor-Green vortex, a Sod shock tube, a two-dimensional Riemann problem and a shock-vortex interaction. It is shown that the cell-based interpolation and the use of Gauss-Lobatto-Chebyshev support points allow for spatially high-order solutions and minimize the mass loss caused by the interpolation. Transformed grids in the shock-vortex interaction show the general applicability to non-uniform grids.

==> simulation_logs/riemann.txt <==
JobId wr72 Wed Sep  4 15:43:47 2019
::::------ NATriuM solver ------
::::------ commit e0bb957 ------
::::------ 2019-09-04 15:43:48 ------
::::------ dwilde3m on wr72 ------
::::Create streaming object ...
::::::Setup DoFs...
::::::Update sparsity pattern...
::::::... done (update sparsity pattern).
::::::... done (setup DoFs).
::::::Update sparsity pattern...
::::::... done (update sparsity pattern).
::::::Assemble...
::::::... done (assemble).
::::... done
::::viscosity:                0.000100000 m^2/s
::::char. length:             1.00000 m
::::max |u_0|:                0.420080 m/s
::::Reynolds number:          4200.80
::::Mach number:              0.727600
::::Stencil scaling:          1.00000
::::Sound speed:              0.577350
::::----------------------------
::::== ADVECTION ==          
::::Semi-Lagrangian advection
::::Semi-Lagrangian advection
::::Actual dt:                0.000207160 s
::::CFL number:               0.600000
::::dx:                       0.00781250
::::Order of finite element:  4
::::----------------------------
::::== COLLISION ==          
::::tau:                      1.44815
::::----------------------------
::::::Number of non-periodic boundary grid points: 385
::::::Number of total grid points: 1050625
::::::Process 0 has 33153 grid points.
::::::Process 1 has 32896 grid points.
::::::Process 2 has 33024 grid points.
::::::Process 3 has 32768 grid points.
::::::Process 4 has 32896 grid points.
::::::Process 5 has 32896 grid points.
::::::Process 6 has 32768 grid points.
::::::Process 7 has 32768 grid points.
::::::Process 8 has 33024 grid points.
::::::Process 9 has 32768 grid points.
::::::Process 10 has 33024 grid points.
::::::Process 11 has 32768 grid points.
::::::Process 12 has 32768 grid points.
::::::Process 13 has 32768 grid points.
::::::Process 14 has 32768 grid points.
::::::Process 15 has 32768 grid points.
::::::Process 16 has 32896 grid points.
::::::Process 17 has 32896 grid points.
::::::Process 18 has 32768 grid points.
::::::Process 19 has 32768 grid points.
::::::Process 20 has 32896 grid points.
::::::Process 21 has 32896 grid points.
::::::Process 22 has 32768 grid points.
::::::Process 23 has 32768 grid points.
::::::Process 24 has 32768 grid points.
::::::Process 25 has 32768 grid points.
::::::Process 26 has 32768 grid points.
::::::Process 27 has 32768 grid points.
::::::Process 28 has 32768 grid points.
::::::Process 29 has 32768 grid points.
::::::Process 30 has 32768 grid points.
::::::Process 31 has 32768 grid points.
:::::Initialize distribution functions: Equilibrium distribution functions
:::::Initialize distribution functions: done.
:::::
::::: ------- Memory Requirements (estimate) -------- 
::::: |  Sparse matrix        |  7986.97 MB (#nonzero elem: 462274232)
::::: |  DoF Handler          |  18.1055 MB
::::: |  Mesh                 |  19.5626 MB
::::: |  Distributions        |  315.284 MB
::::: |  Tmp distributions    |  315.284 MB
::::: |  Velocities           |  27.4770 MB
::::: |  Densities            |  13.7385 MB
::::: ------------------------------------------------- 
:::::
:::::Speed of Sound Square: 0.333333
:::::Initialize distribution functions: Equilibrium distribution functions
:::::Initialize distribution functions: done.
::::::Iteration 0,  t = 0.00000
::::::Time elapsed: 14.0000s;    Average Performance: 0.00000 million DoF updates per second
::::::Iteration 100,  t = 0.0207160
::::::Iteration 200,  t = 0.0414320
::::::Iteration 300,  t = 0.0621481
::::::Iteration 400,  t = 0.0828641
::::::Iteration 500,  t = 0.103580
::::::Iteration 600,  t = 0.124296
::::::Iteration 700,  t = 0.145012
::::::Iteration 800,  t = 0.165728
::::::Iteration 900,  t = 0.186444
::::::Iteration 1000,  t = 0.207160
::::::Time elapsed: 11661.0s;    Average Performance: 0.0900973 million DoF updates per second
::::::Iteration 1100,  t = 0.227876
::::::Iteration 1200,  t = 0.248592
::::::Iteration 1300,  t = 0.269308
::::::Iteration 1400,  t = 0.290024
::::::Iteration 1500,  t = 0.310740
::::::Iteration 1600,  t = 0.331456
::::::Iteration 1700,  t = 0.352172
::::::Iteration 1800,  t = 0.372888
::::::Iteration 1900,  t = 0.393604
::::::Iteration 2000,  t = 0.414320
::::::Time elapsed: 23324.0s;    Average Performance: 0.0900896 million DoF updates per second
:::::Stop condition: Simulation end time t_max=0.433012 reached in iteration 2091.
::::::Time elapsed: 24423.0s;    Average Performance: 0.0899503 million DoF updates per second
:::::NATriuM run complete.
:::::Summary: 
:::::

+---------------------------------------------+------------+------------+
| Total wallclock time elapsed since start    |      81.9s |            |
|                                             |            |            |
| Section                         | no. calls |  wall time | % of total |
+---------------------------------+-----------+------------+------------+
| Assembly                        |         1 |      66.1s |        81% |
| Check stop condition            |         1 |    0.0137s |     0.017% |
| Collision                       |         1 |      7.17s |       8.8% |
| Copy vectors                    |        20 |     0.269s |      0.33% |
| Output                          |         1 |         0s |         0% |
+---------------------------------+-----------+------------+------------+



+---------------------------------------------+------------+------------+
| Total wallclock time elapsed since start    |  1.18e+04s |            |
|                                             |            |            |
| Section                         | no. calls |  wall time | % of total |
+---------------------------------+-----------+------------+------------+
| Assembly                        |         1 |      66.1s |      0.56% |
| Check stop condition            |      1001 |      0.18s |    0.0015% |
| Collision                       |      1001 |  7.18e+03s |        61% |
| Copy vectors                    |      9040 |       132s |       1.1% |
| Filter                          |      1000 |    0.0167s |   0.00014% |
| Output                          |      1001 |  3.93e+03s |        33% |
| Stream                          |      1000 |       215s |       1.8% |
+---------------------------------+-----------+------------+------------+



+---------------------------------------------+------------+------------+
| Total wallclock time elapsed since start    |  2.35e+04s |            |
|                                             |            |            |
| Section                         | no. calls |  wall time | % of total |
+---------------------------------+-----------+------------+------------+
| Assembly                        |         1 |      66.1s |      0.28% |
| Check stop condition            |      2001 |     0.343s |    0.0015% |
| Collision                       |      2001 |  1.44e+04s |        61% |
| Copy vectors                    |     18060 |       262s |       1.1% |
| Filter                          |      2000 |     0.033s |   0.00014% |
| Output                          |      2001 |  7.86e+03s |        33% |
| Stream                          |      2000 |       421s |       1.8% |
+---------------------------------+-----------+------------+------------+



+---------------------------------------------+------------+------------+
| Total wallclock time elapsed since start    |  2.46e+04s |            |
|                                             |            |            |
| Section                         | no. calls |  wall time | % of total |
+---------------------------------+-----------+------------+------------+
| Assembly                        |         1 |      66.1s |      0.27% |
| Check stop condition            |      2092 |     0.346s |    0.0014% |
| Collision                       |      2092 |   1.5e+04s |        61% |
| Copy vectors                    |     18879 |       273s |       1.1% |
| Filter                          |      2091 |    0.0345s |   0.00014% |
| Output                          |      2092 |  8.25e+03s |        34% |
| Stream                          |      2091 |       437s |       1.8% |
+---------------------------------+-----------+------------+------------+



+---------------------------------------------+------------+------------+
| Total wallclock time elapsed since start    |  2.46e+04s |            |
|                                             |            |            |
| Section                         | no. calls |  wall time | % of total |
+---------------------------------+-----------+------------+------------+
| Assembly                        |         1 |      66.1s |      0.27% |
| Check stop condition            |      2092 |     0.346s |    0.0014% |
| Collision                       |      2092 |   1.5e+04s |        61% |
| Copy vectors                    |     18879 |       273s |       1.1% |
| Filter                          |      2091 |    0.0345s |   0.00014% |
| Output                          |      2092 |  8.25e+03s |        34% |
| Stream                          |      2091 |       437s |       1.8% |
+---------------------------------+-----------+------------+------------+



